A Study of a Class of Vibration-Driven Robots: Modeling, Analysis, Control and Design of the Brushbot

In this paper we present a study of a specific class of vibration-driven robots: the brushbots. In a bottom-up fashion, we start by deriving dynamic models of the brushes and we discuss the conditions under which these models can be employed to describe the motion of brushbots. Then, we present two designs of brushbots: a fully-actuated platform and a differential-drive-like one. The former is employed to experimentally validate both the developed theoretical models and the devised motion control algorithms. Finally, a coordinated-control algorithm is implemented on a swarm of differential-drive-like brushbots in order to demonstrate the design simplicity and robustness that can be achieved employing a vibration-based locomotion strategy.

==> data/regime2.txt <==
t th thdot thddot x 
0.000000 0.000000 0.000200 0.020000 0.000000 
0.010000 0.000000 0.000000 0.019200 0.000000 
0.020000 0.000000 0.000184 0.000000 0.000000 
0.030000 0.000000 0.000000 0.000000 0.000000 
0.040000 0.000000 0.000168 0.000000 0.000000 
0.050000 0.000000 0.000000 0.000000 0.000000 
0.060000 0.000000 0.000152 0.000000 0.000000 
0.070000 0.000000 0.000000 0.000000 0.000000 
0.080000 0.000000 0.000136 0.000000 0.000000 
0.090000 0.000000 0.000000 0.000000 0.000000 
0.100000 0.000000 0.000121 0.000000 0.000000 
0.110000 0.000000 0.000000 0.000000 0.000000 
0.120000 0.000000 0.000105 0.000000 0.000000 
0.130000 0.000000 0.000000 0.000000 0.000000 
0.140000 0.000000 0.000089 0.000000 0.000000 
0.150000 0.000000 0.000000 0.000000 0.000000 
0.160000 0.000000 0.000074 0.000000 0.000000 
0.170000 0.000000 0.000000 0.000000 0.000000 
0.180000 0.000000 0.000059 0.000000 0.000000 
0.190000 0.000000 0.000000 0.000000 0.000000 
0.200000 0.000000 0.000044 0.000000 0.000000 
0.210000 0.000000 0.000000 0.000000 0.000000 
0.220000 0.000000 0.000030 0.000000 0.000000 
0.230000 0.000000 0.000000 0.000000 0.000000 
0.240000 0.000000 0.000015 0.000000 0.000000 
0.250000 0.000000 0.000000 0.000000 0.000000 
0.260000 0.000000 0.000001 0.000000 0.000000 
0.270000 0.000000 0.000000 0.000000 0.000000 
0.280000 0.000000 -0.000012 0.000000 0.000000 
0.290000 -0.000000 -0.000032 0.000000 0.000000 
0.300000 -0.000000 -0.000058 -0.002586 0.000000 
0.310000 -0.000001 -0.000090 -0.003241 0.000000 
0.320000 -0.000002 -0.000129 -0.003888 0.000000 
0.330000 -0.000003 -0.000174 -0.004525 0.000000 
0.340000 -0.000005 -0.000226 -0.005152 0.000000 
0.350000 -0.000007 -0.000283 -0.005769 0.000000 
0.360000 -0.000010 -0.000347 -0.006375 0.000000 
0.370000 -0.000014 -0.000417 -0.006972 0.000000 
0.380000 -0.000018 -0.000492 -0.007557 0.000000 
0.390000 -0.000023 -0.000574 -0.008131 0.000000 
0.400000 -0.000028 -0.000661 -0.008694 0.000000 
0.410000 -0.000035 -0.000753 -0.009246 0.000000 
0.420000 -0.000042 -0.000851 -0.009786 0.000000 
0.430000 -0.000051 -0.000954 -0.010314 0.000000 
0.440000 -0.000061 -0.001062 -0.010830 0.000000 
0.450000 -0.000071 -0.001176 -0.011333 0.000000 
0.460000 -0.000083 -0.001294 -0.011824 0.000000 
0.470000 -0.000096 -0.001417 -0.012302 0.000000 
0.480000 -0.000110 -0.001545 -0.012768 0.000000 
0.490000 -0.000125 -0.001677 -0.013220 0.000000 
0.500000 -0.000142 -0.001813 -0.013659 0.000000 
0.510000 -0.000160 -0.001954 -0.014084 0.000000 
0.520000 -0.000180 -0.002099 -0.014496 0.000000 
0.530000 -0.000201 -0.002248 -0.014894 0.000000 
0.540000 -0.000223 -0.002401 -0.015278 0.000000 
0.550000 -0.000247 -0.002557 -0.015648 0.000000 
0.560000 -0.000273 -0.002717 -0.016004 0.000000 
0.570000 -0.000300 -0.002881 -0.016345 0.000000 
0.580000 -0.000329 -0.003048 -0.016672 0.000000 
0.590000 -0.000359 -0.003217 -0.016984 0.000000 
0.600000 -0.000392 -0.003390 -0.017282 0.000000 
0.610000 -0.000425 -0.003566 -0.017564 0.000000 
0.620000 -0.000461 -0.003744 -0.017831 0.000000 
0.630000 -0.000499 -0.003925 -0.018084 0.000000 
0.640000 -0.000538 -0.004108 -0.018321 0.000000 
0.650000 -0.000579 -0.004294 -0.018542 0.000000 
0.660000 -0.000622 -0.004481 -0.018749 0.000000 
0.670000 -0.000667 -0.004671 -0.018939 0.000000 
0.680000 -0.000713 -0.004862 -0.019115 0.000000 
0.690000 -0.000762 -0.005054 -0.019274 0.000000 
0.700000 -0.000813 -0.005249 -0.019418 0.000000 
0.710000 -0.000865 -0.005444 -0.019546 0.000000 
0.720000 -0.000919 -0.005641 -0.019658 0.000000 
0.730000 -0.000976 -0.005838 -0.019755 0.000000 
0.740000 -0.001034 -0.006037 -0.019835 0.000000 
0.750000 -0.001095 -0.006236 -0.019900 0.000000 
0.760000 -0.001157 -0.006435 -0.019948 0.000000 
0.770000 -0.001221 -0.006635 -0.019981 0.000000 
0.780000 -0.001288 -0.006835 -0.019998 0.000000 
0.790000 -0.001356 -0.007035 -0.019998 0.000000 
0.800000 -0.001426 -0.007235 -0.019983 0.000000 
0.810000 -0.001499 -0.007434 -0.019952 0.000000 
0.820000 -0.001573 -0.007633 -0.019904 0.000000 
0.830000 -0.001649 -0.007832 -0.019841 0.000000 
0.840000 -0.001728 -0.008029 -0.019762 0.000000 
0.850000 -0.001808 -0.008226 -0.019667 0.000000 
0.860000 -0.001890 -0.008421 -0.019556 0.000000 
0.870000 -0.001974 -0.008616 -0.019429 0.000000 
0.880000 -0.002061 -0.008809 -0.019286 0.000000 
0.890000 -0.002149 -0.009000 -0.019128 0.000000 
0.900000 -0.002239 -0.009189 -0.018954 0.000000 
0.910000 -0.002331 -0.009377 -0.018764 0.000000 
0.920000 -0.002424 -0.009563 -0.018559 0.000000 
0.930000 -0.002520 -0.009746 -0.018339 0.000000 
0.940000 -0.002617 -0.009927 -0.018103 0.000000 
0.950000 -0.002717 -0.010106 -0.017852 0.000000 
0.960000 -0.002818 -0.010281 -0.017586 0.000000 
0.970000 -0.002921 -0.010455 -0.017305 0.000000 
0.980000 -0.003025 -0.010625 -0.017009 0.000000 
0.990000 -0.003131 -0.010792 -0.016698 0.000000 
1.000000 -0.003239 -0.010955 -0.016372 0.000000 
1.010000 -0.003349 -0.011116 -0.016032 0.000000 
1.020000 -0.003460 -0.011272 -0.015677 0.000000 
1.030000 -0.003573 -0.011425 -0.015308 0.000000 
1.040000 -0.003687 -0.011575 -0.014925 0.000000 
1.050000 -0.003803 -0.011720 -0.014529 0.000000 
1.060000 -0.003920 -0.011861 -0.014118 0.000000 
1.070000 -0.004039 -0.011998 -0.013693 0.000000 
1.080000 -0.004159 -0.012131 -0.013256 0.000000 
1.090000 -0.004280 -0.012259 -0.012804 0.000000 
1.100000 -0.004402 -0.012382 -0.012340 0.000000 
1.110000 -0.004526 -0.012501 -0.011863 0.000000 
1.120000 -0.004651 -0.012614 -0.011373 0.000000 
1.130000 -0.004777 -0.012723 -0.010870 0.000000 
1.140000 -0.004905 -0.012827 -0.010355 0.000000 
1.150000 -0.005033 -0.012925 -0.009828 0.000000 
1.160000 -0.005162 -0.013018 -0.009290 0.000000 
1.170000 -0.005292 -0.013105 -0.008739 0.000000 
1.180000 -0.005423 -0.013187 -0.008177 0.000000 
1.190000 -0.005555 -0.013263 -0.007603 0.000000 
1.200000 -0.005688 -0.013333 -0.007019 0.000000 
1.210000 -0.005821 -0.013398 -0.006424 0.000000 
1.220000 -0.005955 -0.013456 -0.005818 0.000000 
1.230000 -0.006090 -0.013508 -0.005202 0.000000 
1.240000 -0.006225 -0.013553 -0.004575 0.000000 
1.250000 -0.006360 -0.013593 -0.003939 0.000000 
1.260000 -0.006496 -0.013626 -0.003294 0.000000 
1.270000 -0.006633 -0.013652 -0.002639 0.000000 
1.280000 -0.006769 -0.013672 -0.001975 0.000000 
1.290000 -0.006906 -0.013685 -0.001302 0.000000 
1.300000 -0.007043 -0.013691 -0.000621 0.000000 
1.310000 -0.007180 -0.013690 0.000069 0.000000 
1.320000 -0.007316 -0.013683 0.000767 0.000000 
1.330000 -0.007453 -0.013668 0.001472 0.000000 
1.340000 -0.007590 -0.013646 0.002184 0.000000 
1.350000 -0.007726 -0.013617 0.002904 0.000000 
1.360000 -0.007863 -0.013581 0.003631 0.000000 
1.370000 -0.007998 -0.013537 0.004364 0.000000 
1.380000 -0.008134 -0.013486 0.005103 0.000000 
1.390000 -0.008269 -0.013428 0.005849 0.000000 
1.400000 -0.008403 -0.013362 0.006600 0.000000 
1.410000 -0.008537 -0.013288 0.007356 0.000000 
1.420000 -0.008669 -0.013207 0.008118 0.000000 
1.430000 -0.008802 -0.013118 0.008884 0.000000 
1.440000 -0.008933 -0.013022 0.009654 0.000000 
1.450000 -0.009063 -0.012917 0.010429 0.000000 
1.460000 -0.009192 -0.012805 0.011208 0.000000 
1.470000 -0.009320 -0.012685 0.011990 0.000000 
1.480000 -0.009447 -0.012558 0.012775 0.000000 
1.490000 -0.009573 -0.012422 0.013563 0.000000 
1.500000 -0.009697 -0.012278 0.014354 0.000000 
1.510000 -0.009820 -0.012127 0.015147 0.000000 
1.520000 -0.009941 -0.011968 0.015942 0.000000 
1.530000 -0.010061 -0.011800 0.016739 0.000000 
1.540000 -0.010179 -0.011625 0.017537 0.000000 
1.550000 -0.010295 -0.011441 0.018336 0.000000 
1.560000 -0.010409 -0.011250 0.019135 0.000000 
1.570000 -0.010522 -0.011051 0.019935 0.000000 
1.580000 -0.010632 -0.010843 0.020735 0.000000 
1.590000 -0.010741 -0.010628 0.021535 0.000000 
1.600000 -0.010847 -0.010405 0.022334 0.000000 
1.610000 -0.010951 -0.010173 0.023132 0.000000 
1.620000 -0.011053 -0.009934 0.023929 0.000000 
1.630000 -0.011152 -0.009687 0.024724 0.000000 
1.640000 -0.011249 -0.009432 0.025517 0.000000 
1.650000 -0.011343 -0.009169 0.026309 0.000000 
1.660000 -0.011435 -0.008898 0.027097 0.000000 
1.670000 -0.011524 -0.008619 0.027883 0.000000 
1.680000 -0.011610 -0.008332 0.028666 0.000000 
1.690000 -0.011693 -0.008038 0.029445 0.000000 
1.700000 -0.011774 -0.007735 0.030220 0.000000 
1.710000 -0.011851 -0.007426 0.030992 0.000000 
1.720000 -0.011925 -0.007108 0.031759 0.000000 
1.730000 -0.011996 -0.006783 0.032521 0.000000 
1.740000 -0.012064 -0.006450 0.033278 0.000000 
1.750000 -0.012129 -0.006110 0.034030 0.000000 
1.760000 -0.012190 -0.005762 0.034776 0.000000 
1.770000 -0.012247 -0.005407 0.035517 0.000000 
1.780000 -0.012302 -0.005044 0.036251 0.000000 
1.790000 -0.012352 -0.004674 0.036978 0.000000 
1.800000 -0.012399 -0.004297 0.037699 0.000000 
1.810000 -0.012442 -0.003913 0.038413 0.000000 
1.820000 -0.012481 -0.003522 0.039120 0.000000 
1.830000 -0.012516 -0.003124 0.039818 0.000000 
1.840000 -0.012547 -0.002719 0.040509 0.000000 
1.850000 -0.012574 -0.002307 0.041192 0.000000 
1.860000 -0.012598 -0.001888 0.041866 0.000000 
1.870000 -0.012616 -0.001463 0.042532 0.000000 
1.880000 -0.012631 -0.001031 0.043188 0.000000 
1.890000 -0.012641 -0.000593 0.043835 0.000000 
1.900000 -0.012647 -0.000148 0.044473 0.000000 
1.910000 -0.012649 0.000303 0.045101 0.000000 
1.920000 -0.012646 0.000760 0.045718 0.000455 
1.930000 -0.012638 0.001223 0.046326 0.001140 
1.940000 -0.012626 0.001693 0.046923 0.001835 
1.950000 -0.012609 0.002168 0.047509 0.002539 
1.960000 -0.012587 0.002649 0.048084 0.003252 
1.970000 -0.012561 0.003135 0.048648 0.003973 
1.980000 -0.012529 0.003627 0.049201 0.004703 
1.990000 -0.012493 0.004125 0.049742 0.005441 
2.000000 -0.012452 0.004627 0.050271 0.006187 
2.010000 -0.012406 0.005135 0.050787 0.006941 
2.020000 -0.012354 0.005648 0.051292 0.007703 
2.030000 -0.012298 0.006166 0.051784 0.008472 
2.040000 -0.012236 0.006688 0.052263 0.009249 
2.050000 -0.012169 0.007216 0.052730 0.010033 
2.060000 -0.012097 0.007748 0.053183 0.010824 
2.070000 -0.012020 0.008284 0.053623 0.011621 
2.080000 -0.011937 0.008824 0.054049 0.012426 
2.090000 -0.011849 0.009369 0.054462 0.013237 
2.100000 -0.011755 0.009918 0.054862 0.014053 
2.110000 -0.011656 0.010470 0.055247 0.014876 
2.120000 -0.011551 0.011026 0.055618 0.015705 
2.130000 -0.011441 0.011586 0.055975 0.016539 
2.140000 -0.011325 0.012149 0.056317 0.017379 
2.150000 -0.011203 0.012716 0.056645 0.018224 
2.160000 -0.011076 0.013285 0.056959 0.019073 
2.170000 -0.010943 0.013858 0.057257 0.019928 
2.180000 -0.010805 0.014433 0.057541 0.020787 
2.190000 -0.010661 0.015011 0.057809 0.021650 
2.200000 -0.010510 0.015592 0.058063 0.022517 
2.210000 -0.010354 0.016175 0.058301 0.023388 
2.220000 -0.010193 0.016760 0.058524 0.024262 
2.230000 -0.010025 0.017347 0.058732 0.025140 
2.240000 -0.009852 0.017937 0.058924 0.026021 
2.250000 -0.009672 0.018528 0.059100 0.026905 
2.260000 -0.009487 0.019120 0.059261 0.027792 
2.270000 -0.009296 0.019714 0.059406 0.028680 
2.280000 -0.009099 0.020310 0.059536 0.029572 
2.290000 -0.008896 0.020906 0.059649 0.030465 
2.300000 -0.008686 0.021504 0.059747 0.031359 
2.310000 -0.008471 0.022102 0.059829 0.032256 
2.320000 -0.008250 0.022701 0.059895 0.033153 
2.330000 -0.008023 0.023300 0.059944 0.034051 
2.340000 -0.007790 0.023900 0.059978 0.034951 
2.350000 -0.007551 0.024500 0.059996 0.035850 
2.360000 -0.007306 0.025100 0.059998 0.036750 
2.370000 -0.007055 0.025700 0.059984 0.037650 
2.380000 -0.006798 0.026299 0.059954 0.038550 
2.390000 -0.006535 0.026899 0.059908 0.039449 
2.400000 -0.006266 0.027497 0.059846 0.040348 
2.410000 -0.005991 0.028095 0.059768 0.041246 
2.420000 -0.005711 0.028691 0.059674 0.042142 
2.430000 -0.005424 0.029287 0.059565 0.043037 
2.440000 -0.005131 0.029881 0.059439 0.043931 
2.450000 -0.004832 0.030474 0.059298 0.044822 
2.460000 -0.004527 0.031066 0.059141 0.045712 
2.470000 -0.004217 0.031656 0.058968 0.046599 
2.480000 -0.003900 0.032243 0.058780 0.047483 
2.490000 -0.003578 0.032829 0.058576 0.048365 
2.500000 -0.003249 0.033413 0.058357 0.049244 
2.510000 -0.002915 0.033994 0.058122 0.050119 
2.520000 -0.002575 0.034573 0.057872 0.050991 
2.530000 -0.002229 0.035149 0.057608 0.051859 
2.540000 -0.001878 0.035722 0.057327 0.052723 
2.550000 -0.001521 0.036292 0.057033 0.053583 
2.560000 -0.001158 0.036860 0.056723 0.054438 
2.570000 -0.000789 0.037424 0.056398 0.055289 
2.580000 -0.000415 0.037984 0.056059 0.056135 
2.590000 -0.000035 0.038541 0.055706 0.056976 
2.600000 0.000000 0.000000 0.055338 0.057812 
2.610000 0.000000 0.000550 0.054956 0.057812 
2.620000 0.000000 0.000000 0.054560 0.057812 
2.630000 0.000000 0.000542 0.000000 0.057812 
2.640000 0.000000 0.000000 0.000000 0.057812 
2.650000 0.000000 0.000533 0.000000 0.057812 
2.660000 0.000000 0.000000 0.000000 0.057812 
2.670000 0.000000 0.000524 0.000000 0.057812 
2.680000 0.000000 0.000000 0.000000 0.057812 
2.690000 0.000000 0.000514 0.000000 0.057812 
2.700000 0.000000 0.000000 0.000000 0.057812 
2.710000 0.000000 0.000504 0.000000 0.057812 
2.720000 0.000000 0.000000 0.000000 0.057812 
2.730000 0.000000 0.000493 0.000000 0.057812 
2.740000 0.000000 0.000000 0.000000 0.057812 
2.750000 0.000000 0.000482 0.000000 0.057812 
2.760000 0.000000 0.000000 0.000000 0.057812 
2.770000 0.000000 0.000471 0.000000 0.057812 
2.780000 0.000000 0.000000 0.000000 0.057812 
2.790000 0.000000 0.000459 0.000000 0.057812 
2.800000 0.000000 0.000000 0.000000 0.057812 
2.810000 0.000000 0.000446 0.000000 0.057812 
2.820000 0.000000 0.000000 0.000000 0.057812 
2.830000 0.000000 0.000433 0.000000 0.057812 
2.840000 0.000000 0.000000 0.000000 0.057812 
2.850000 0.000000 0.000420 0.000000 0.057812 
2.860000 0.000000 0.000000 0.000000 0.057812 
2.870000 0.000000 0.000407 0.000000 0.057812 
2.880000 0.000000 0.000000 0.000000 0.057812 
2.890000 0.000000 0.000393 0.000000 0.057812 
2.900000 0.000000 0.000000 0.000000 0.057812 
2.910000 0.000000 0.000379 0.000000 0.057812 
2.920000 0.000000 0.000000 0.000000 0.057812 
2.930000 0.000000 0.000364 0.000000 0.057812 
2.940000 0.000000 0.000000 0.000000 0.057812 
2.950000 0.000000 0.000350 0.000000 0.057812 
2.960000 0.000000 0.000000 0.000000 0.057812 
2.970000 0.000000 0.000335 0.000000 0.057812 
2.980000 0.000000 0.000000 0.000000 0.057812 
2.990000 0.000000 0.000319 0.000000 0.057812 
3.000000 0.000000 0.000000 0.000000 0.057812 
3.010000 0.000000 0.000304 0.000000 0.057812 
3.020000 0.000000 0.000000 0.000000 0.057812 
3.030000 0.000000 0.000289 0.000000 0.057812 
3.040000 0.000000 0.000000 0.000000 0.057812 
3.050000 0.000000 0.000273 0.000000 0.057812 
3.060000 0.000000 0.000000 0.000000 0.057812 
3.070000 0.000000 0.000257 0.000000 0.057812 
3.080000 0.000000 0.000000 0.000000 0.057812 
3.090000 0.000000 0.000241 0.000000 0.057812 
3.100000 0.000000 0.000000 0.000000 0.057812 
3.110000 0.000000 0.000225 0.000000 0.057812 
3.120000 0.000000 0.000000 0.000000 0.057812 
3.130000 0.000000 0.000209 0.000000 0.057812 
3.140000 0.000000 0.000000 0.000000 0.057812 
3.150000 0.000000 0.000193 0.000000 0.057812 
3.160000 0.000000 0.000000 0.000000 0.057812 
3.170000 0.000000 0.000177 0.000000 0.057812 
3.180000 0.000000 0.000000 0.000000 0.057812 
3.190000 0.000000 0.000161 0.000000 0.057812 
3.200000 0.000000 0.000000 0.000000 0.057812 
3.210000 0.000000 0.000145 0.000000 0.057812 
3.220000 0.000000 0.000000 0.000000 0.057812 
3.230000 0.000000 0.000130 0.000000 0.057812 
3.240000 0.000000 0.000000 0.000000 0.057812 
3.250000 0.000000 0.000114 0.000000 0.057812 
3.260000 0.000000 0.000000 0.000000 0.057812 
3.270000 0.000000 0.000098 0.000000 0.057812 
3.280000 0.000000 0.000000 0.000000 0.057812 
3.290000 0.000000 0.000083 0.000000 0.057812 
3.300000 0.000000 0.000000 0.000000 0.057812 
3.310000 0.000000 0.000068 0.000000 0.057812 
3.320000 0.000000 0.000000 0.000000 0.057812 
3.330000 0.000000 0.000053 0.000000 0.057812 
3.340000 0.000000 0.000000 0.000000 0.057812 
3.350000 0.000000 0.000038 0.000000 0.057812 
3.360000 0.000000 0.000000 0.000000 0.057812 
3.370000 0.000000 0.000024 0.000000 0.057812 
3.380000 0.000000 0.000000 0.000000 0.057812 
3.390000 0.000000 0.000009 0.000000 0.057812 
3.400000 0.000000 0.000000 0.000000 0.057812 
3.410000 0.000000 -0.000005 0.000000 0.057812 
3.420000 -0.000000 -0.000016 0.000000 0.057812 
3.430000 -0.000000 -0.000034 -0.001814 0.057812 
3.440000 -0.000001 -0.000059 -0.002480 0.057812 
3.450000 -0.000001 -0.000090 -0.003138 0.057812 
3.460000 -0.000002 -0.000128 -0.003785 0.057812 
3.470000 -0.000003 -0.000172 -0.004424 0.057812 
3.480000 -0.000005 -0.000223 -0.005053 0.057812 
3.490000 -0.000007 -0.000280 -0.005671 0.057812 
3.500000 -0.000010 -0.000342 -0.006279 0.057812 
3.510000 -0.000013 -0.000411 -0.006877 0.057812 
3.520000 -0.000018 -0.000486 -0.007464 0.057812 
3.530000 -0.000022 -0.000566 -0.008040 0.057812 
3.540000 -0.000028 -0.000652 -0.008605 0.057812 
3.550000 -0.000035 -0.000744 -0.009159 0.057812 
3.560000 -0.000042 -0.000841 -0.009701 0.057812 
3.570000 -0.000050 -0.000943 -0.010230 0.057812 
3.580000 -0.000060 -0.001051 -0.010748 0.057812 
3.590000 -0.000070 -0.001163 -0.011254 0.057812 
3.600000 -0.000082 -0.001281 -0.011747 0.057812 
3.610000 -0.000095 -0.001403 -0.012227 0.057812 
3.620000 -0.000109 -0.001530 -0.012694 0.057812 
3.630000 -0.000124 -0.001661 -0.013149 0.057812 
3.640000 -0.000141 -0.001797 -0.013590 0.057812 
3.650000 -0.000159 -0.001937 -0.014017 0.057812 
3.660000 -0.000178 -0.002082 -0.014431 0.057812 
3.670000 -0.000199 -0.002230 -0.014832 0.057812 
3.680000 -0.000221 -0.002382 -0.015218 0.057812 
3.690000 -0.000245 -0.002538 -0.015590 0.057812 
3.700000 -0.000270 -0.002698 -0.015948 0.057812 
3.710000 -0.000297 -0.002861 -0.016292 0.057812 
3.720000 -0.000326 -0.003027 -0.016621 0.057812 
3.730000 -0.000356 -0.003196 -0.016936 0.057812 
3.740000 -0.000388 -0.003368 -0.017235 0.057812 
3.750000 -0.000422 -0.003544 -0.017520 0.057812 
3.760000 -0.000457 -0.003722 -0.017790 0.057812 
3.770000 -0.000495 -0.003902 -0.018044 0.057812 
3.780000 -0.000534 -0.004085 -0.018284 0.057812 
3.790000 -0.000574 -0.004270 -0.018508 0.057812 
3.800000 -0.000617 -0.004457 -0.018717 0.057812 
3.810000 -0.000662 -0.004646 -0.018910 0.057812 
3.820000 -0.000708 -0.004837 -0.019088 0.057812 
3.830000 -0.000757 -0.005030 -0.019250 0.057812 
3.840000 -0.000807 -0.005224 -0.019396 0.057812 
3.850000 -0.000859 -0.005419 -0.019527 0.057812 
3.860000 -0.000913 -0.005615 -0.019642 0.057812 
3.870000 -0.000969 -0.005813 -0.019740 0.057812 
3.880000 -0.001028 -0.006011 -0.019823 0.057812 
3.890000 -0.001088 -0.006210 -0.019891 0.057812 
3.900000 -0.001150 -0.006409 -0.019942 0.057812 
3.910000 -0.001214 -0.006609 -0.019977 0.057812 
3.920000 -0.001280 -0.006809 -0.019996 0.057812 
3.930000 -0.001348 -0.007009 -0.019999 0.057812 
3.940000 -0.001418 -0.007209 -0.019986 0.057812 
3.950000 -0.001490 -0.007408 -0.019958 0.057812 
3.960000 -0.001564 -0.007607 -0.019913 0.057812 
3.970000 -0.001640 -0.007806 -0.019852 0.057812 
3.980000 -0.001718 -0.008004 -0.019775 0.057812 
3.990000 -0.001799 -0.008201 -0.019683 0.057812 
4.000000 -0.001881 -0.008396 -0.019574 0.057812 
4.010000 -0.001964 -0.008591 -0.019450 0.057812 
4.020000 -0.002050 -0.008784 -0.019310 0.057812 
4.030000 -0.002138 -0.008975 -0.019154 0.057812 
4.040000 -0.002228 -0.009165 -0.018983 0.057812 
4.050000 -0.002320 -0.009353 -0.018796 0.057812 
4.060000 -0.002413 -0.009539 -0.018593 0.057812 
4.070000 -0.002509 -0.009723 -0.018375 0.057812 
4.080000 -0.002606 -0.009904 -0.018142 0.057812 
4.090000 -0.002705 -0.010083 -0.017893 0.057812 
4.100000 -0.002806 -0.010260 -0.017629 0.057812 
4.110000 -0.002908 -0.010433 -0.017350 0.057812 
4.120000 -0.003013 -0.010604 -0.017057 0.057812 
4.130000 -0.003119 -0.010771 -0.016748 0.057812 
4.140000 -0.003226 -0.010935 -0.016425 0.057812 
4.150000 -0.003336 -0.011096 -0.016087 0.057812 
4.160000 -0.003447 -0.011254 -0.015735 0.057812 
4.170000 -0.003559 -0.011407 -0.015368 0.057812 
4.180000 -0.003673 -0.011557 -0.014987 0.057812 
4.190000 -0.003789 -0.011703 -0.014593 0.057812 
4.200000 -0.003906 -0.011845 -0.014184 0.057812 
4.210000 -0.004024 -0.011983 -0.013762 0.057812 
4.220000 -0.004144 -0.012116 -0.013326 0.057812 
4.230000 -0.004265 -0.012245 -0.012877 0.057812 
4.240000 -0.004388 -0.012369 -0.012415 0.057812 
4.250000 -0.004511 -0.012488 -0.011940 0.057812 
4.260000 -0.004636 -0.012603 -0.011452 0.057812 
4.270000 -0.004762 -0.012712 -0.010951 0.057812 
4.280000 -0.004889 -0.012817 -0.010438 0.057812 
4.290000 -0.005018 -0.012916 -0.009913 0.057812 
4.300000 -0.005147 -0.013009 -0.009376 0.057812 
4.310000 -0.005277 -0.013098 -0.008827 0.057812 
4.320000 -0.005408 -0.013180 -0.008267 0.057812 
4.330000 -0.005540 -0.013257 -0.007695 0.057812 
4.340000 -0.005672 -0.013328 -0.007113 0.057812 
4.350000 -0.005806 -0.013394 -0.006519 0.057812 
4.360000 -0.005939 -0.013453 -0.005915 0.057812 
4.370000 -0.006074 -0.013506 -0.005300 0.057812 
4.380000 -0.006209 -0.013553 -0.004676 0.057812 
4.390000 -0.006345 -0.013593 -0.004041 0.057812 
4.400000 -0.006480 -0.013627 -0.003397 0.057812 
4.410000 -0.006617 -0.013654 -0.002744 0.057812 
4.420000 -0.006753 -0.013675 -0.002081 0.057812 
4.430000 -0.006890 -0.013689 -0.001410 0.057812 
4.440000 -0.007027 -0.013697 -0.000730 0.057812 
4.450000 -0.007164 -0.013697 -0.000041 0.057812 
4.460000 -0.007301 -0.013690 0.000655 0.057812 
4.470000 -0.007438 -0.013677 0.001359 0.057812 
4.480000 -0.007575 -0.013656 0.002070 0.057812 
4.490000 -0.007711 -0.013628 0.002789 0.057812 
4.500000 -0.007847 -0.013593 0.003515 0.057812 
4.510000 -0.007983 -0.013551 0.004247 0.057812 
4.520000 -0.008119 -0.013501 0.004985 0.057812 
4.530000 -0.008254 -0.013443 0.005730 0.057812 
4.540000 -0.008388 -0.013379 0.006480 0.057812 
4.550000 -0.008522 -0.013306 0.007235 0.057812 
4.560000 -0.008655 -0.013226 0.007996 0.057812 
4.570000 -0.008787 -0.013139 0.008761 0.057812 
4.580000 -0.008919 -0.013043 0.009531 0.057812 
4.590000 -0.009049 -0.012940 0.010306 0.057812 
4.600000 -0.009179 -0.012830 0.011084 0.057812 
4.610000 -0.009307 -0.012711 0.011865 0.057812 
4.620000 -0.009434 -0.012584 0.012650 0.057812 
4.630000 -0.009560 -0.012450 0.013438 0.057812 
4.640000 -0.009684 -0.012308 0.014228 0.057812 
4.650000 -0.009807 -0.012158 0.015021 0.057812 
4.660000 -0.009929 -0.011999 0.015816 0.057812 
4.670000 -0.010049 -0.011833 0.016612 0.057812 
4.680000 -0.010167 -0.011659 0.017410 0.057812 
4.690000 -0.010284 -0.011477 0.018208 0.057812 
4.700000 -0.010399 -0.011287 0.019008 0.057812 
4.710000 -0.010512 -0.011089 0.019808 0.057812 
4.720000 -0.010622 -0.010883 0.020608 0.057812 
4.730000 -0.010731 -0.010669 0.021407 0.057812 
4.740000 -0.010838 -0.010447 0.022207 0.057812 
4.750000 -0.010942 -0.010217 0.023005 0.057812 
4.760000 -0.011045 -0.009979 0.023802 0.057812 
4.770000 -0.011144 -0.009733 0.024597 0.057812 
4.780000 -0.011242 -0.009479 0.025391 0.057812 
4.790000 -0.011337 -0.009217 0.026183 0.057812 
4.800000 -0.011429 -0.008947 0.026972 0.057812 
4.810000 -0.011518 -0.008670 0.027758 0.057812 
4.820000 -0.011605 -0.008384 0.028541 0.057812 
4.830000 -0.011689 -0.008091 0.029321 0.057812 
4.840000 -0.011770 -0.007790 0.030097 0.057812 
4.850000 -0.011848 -0.007481 0.030869 0.057812 
4.860000 -0.011922 -0.007165 0.031637 0.057812 
4.870000 -0.011994 -0.006841 0.032400 0.057812 
4.880000 -0.012062 -0.006509 0.033158 0.057812 
4.890000 -0.012127 -0.006170 0.033910 0.057812 
4.900000 -0.012189 -0.005824 0.034658 0.057812 
4.910000 -0.012247 -0.005470 0.035399 0.057812 
4.920000 -0.012302 -0.005108 0.036134 0.057812 
4.930000 -0.012353 -0.004740 0.036863 0.057812 
4.940000 -0.012401 -0.004364 0.037585 0.057812 
4.950000 -0.012444 -0.003981 0.038300 0.057812 
4.960000 -0.012484 -0.003591 0.039008 0.057812 
4.970000 -0.012520 -0.003194 0.039708 0.057812 
4.980000 -0.012552 -0.002790 0.040400 0.057812 
4.990000 -0.012580 -0.002379 0.041084 0.057812 
5.000000 -0.012604 -0.001961 0.041759 0.057812 
5.010000 -0.012623 -0.001537 0.042426 0.057812 
5.020000 -0.012639 -0.001106 0.043084 0.057812 
5.030000 -0.012650 -0.000669 0.043733 0.057812 
5.040000 -0.012656 -0.000225 0.044372 0.057812 
5.050000 -0.012659 0.000225 0.045001 0.057812 
5.060000 -0.012656 0.000681 0.045621 0.058149 
5.070000 -0.012649 0.001143 0.046230 0.058833 
5.080000 -0.012638 0.001612 0.046828 0.059527 
5.090000 -0.012622 0.002086 0.047416 0.060229 
5.100000 -0.012601 0.002566 0.047993 0.060940 
5.110000 -0.012575 0.003051 0.048559 0.061660 
5.120000 -0.012545 0.003542 0.049114 0.062389 
5.130000 -0.012509 0.004039 0.049656 0.063125 
5.140000 -0.012469 0.004541 0.050187 0.063870 
5.150000 -0.012424 0.005048 0.050706 0.064623 
5.160000 -0.012373 0.005560 0.051212 0.065384 
5.170000 -0.012318 0.006077 0.051706 0.066152 
5.180000 -0.012257 0.006599 0.052188 0.066927 
5.190000 -0.012191 0.007126 0.052656 0.067710 
5.200000 -0.012120 0.007657 0.053112 0.068500 
5.210000 -0.012043 0.008192 0.053554 0.069297 
5.220000 -0.011961 0.008732 0.053982 0.070100 
5.230000 -0.011874 0.009276 0.054398 0.070910 
5.240000 -0.011781 0.009824 0.054799 0.071726 
5.250000 -0.011683 0.010376 0.055186 0.072548 
5.260000 -0.011579 0.010931 0.055560 0.073376 
5.270000 -0.011470 0.011491 0.055919 0.074209 
5.280000 -0.011355 0.012053 0.056264 0.075048 
5.290000 -0.011234 0.012619 0.056594 0.075892 
5.300000 -0.011108 0.013188 0.056910 0.076741 
5.310000 -0.010976 0.013760 0.057211 0.077594 
5.320000 -0.010839 0.014335 0.057497 0.078452 
5.330000 -0.010695 0.014913 0.057768 0.079315 
5.340000 -0.010546 0.015493 0.058024 0.080181 
5.350000 -0.010391 0.016076 0.058264 0.081052 
5.360000 -0.010230 0.016661 0.058490 0.081926 
5.370000 -0.010064 0.017248 0.058700 0.082803 
5.380000 -0.009891 0.017837 0.058894 0.083684 
5.390000 -0.009713 0.018428 0.059073 0.084567 
5.400000 -0.009529 0.019020 0.059237 0.085453 
5.410000 -0.009338 0.019614 0.059384 0.086342 
5.420000 -0.009142 0.020209 0.059516 0.087232 
5.430000 -0.008940 0.020805 0.059632 0.088125 
5.440000 -0.008732 0.021403 0.059732 0.089020 
5.450000 -0.008518 0.022001 0.059817 0.089916 
5.460000 -0.008298 0.022600 0.059885 0.090813 
5.470000 -0.008072 0.023199 0.059938 0.091711 
5.480000 -0.007840 0.023799 0.059974 0.092610 
5.490000 -0.007602 0.024399 0.059995 0.093510 
5.500000 -0.007358 0.024999 0.059999 0.094410 
5.510000 -0.007108 0.025599 0.059988 0.095310 
5.520000 -0.006852 0.026198 0.059960 0.096210 
5.530000 -0.006590 0.026797 0.059917 0.097109 
5.540000 -0.006322 0.027396 0.059857 0.098008 
5.550000 -0.006048 0.027994 0.059782 0.098906 
5.560000 -0.005768 0.028591 0.059690 0.099802 
5.570000 -0.005482 0.029186 0.059583 0.100698 
5.580000 -0.005191 0.029781 0.059460 0.101591 
5.590000 -0.004893 0.030374 0.059321 0.102483 
5.600000 -0.004589 0.030966 0.059167 0.103373 
5.610000 -0.004279 0.031556 0.058997 0.104261 
5.620000 -0.003964 0.032144 0.058811 0.105146 
5.630000 -0.003642 0.032730 0.058610 0.106028 
5.640000 -0.003315 0.033314 0.058393 0.106907 
5.650000 -0.002982 0.033896 0.058161 0.107783 
5.660000 -0.002643 0.034475 0.057913 0.108655 
5.670000 -0.002298 0.035051 0.057651 0.109524 
5.680000 -0.001948 0.035625 0.057373 0.110389 
5.690000 -0.001592 0.036196 0.057081 0.111249 
5.700000 -0.001230 0.036763 0.056773 0.112105 
5.710000 -0.000862 0.037328 0.056451 0.112957 
5.720000 -0.000489 0.037889 0.056114 0.113804 
5.730000 -0.000110 0.038447 0.055763 0.114645 
5.740000 0.000000 0.000000 0.055398 0.115482 
5.750000 0.000000 0.000550 0.055018 0.115482 
5.760000 0.000000 0.000000 0.054624 0.115482 
5.770000 0.000000 0.000542 0.000000 0.115482 
5.780000 0.000000 0.000000 0.000000 0.115482 
5.790000 0.000000 0.000534 0.000000 0.115482 
5.800000 0.000000 0.000000 0.000000 0.115482 
5.810000 0.000000 0.000525 0.000000 0.115482 
5.820000 0.000000 0.000000 0.000000 0.115482 
5.830000 0.000000 0.000515 0.000000 0.115482 
5.840000 0.000000 0.000000 0.000000 0.115482 
5.850000 0.000000 0.000505 0.000000 0.115482 
5.860000 0.000000 0.000000 0.000000 0.115482 
5.870000 0.000000 0.000494 0.000000 0.115482 
5.880000 0.000000 0.000000 0.000000 0.115482 
5.890000 0.000000 0.000483 0.000000 0.115482 
5.900000 0.000000 0.000000 0.000000 0.115482 
5.910000 0.000000 0.000472 0.000000 0.115482 
5.920000 0.000000 0.000000 0.000000 0.115482 
5.930000 0.000000 0.000460 0.000000 0.115482 
5.940000 0.000000 0.000000 0.000000 0.115482 
5.950000 0.000000 0.000447 0.000000 0.115482 
5.960000 0.000000 0.000000 0.000000 0.115482 
5.970000 0.000000 0.000434 0.000000 0.115482 
5.980000 0.000000 0.000000 0.000000 0.115482 
5.990000 0.000000 0.000421 0.000000 0.115482 
6.000000 0.000000 0.000000 0.000000 0.115482 
6.010000 0.000000 0.000408 0.000000 0.115482 
6.020000 0.000000 0.000000 0.000000 0.115482 
6.030000 0.000000 0.000394 0.000000 0.115482 
6.040000 0.000000 0.000000 0.000000 0.115482 
6.050000 0.000000 0.000380 0.000000 0.115482 
6.060000 0.000000 0.000000 0.000000 0.115482 
6.070000 0.000000 0.000365 0.000000 0.115482 
6.080000 0.000000 0.000000 0.000000 0.115482 
6.090000 0.000000 0.000351 0.000000 0.115482 
6.100000 0.000000 0.000000 0.000000 0.115482 
6.110000 0.000000 0.000336 0.000000 0.115482 
6.120000 0.000000 0.000000 0.000000 0.115482 
6.130000 0.000000 0.000321 0.000000 0.115482 
6.140000 0.000000 0.000000 0.000000 0.115482 
6.150000 0.000000 0.000305 0.000000 0.115482 
6.160000 0.000000 0.000000 0.000000 0.115482 
6.170000 0.000000 0.000290 0.000000 0.115482 
6.180000 0.000000 0.000000 0.000000 0.115482 
6.190000 0.000000 0.000274 0.000000 0.115482 
6.200000 0.000000 0.000000 0.000000 0.115482 
6.210000 0.000000 0.000258 0.000000 0.115482 
6.220000 0.000000 0.000000 0.000000 0.115482 
6.230000 0.000000 0.000242 0.000000 0.115482 
6.240000 0.000000 0.000000 0.000000 0.115482 
6.250000 0.000000 0.000227 0.000000 0.115482 
6.260000 0.000000 0.000000 0.000000 0.115482 
6.270000 0.000000 0.000211 0.000000 0.115482 
6.280000 0.000000 0.000000 0.000000 0.115482 
6.290000 0.000000 0.000195 0.000000 0.115482 
6.300000 0.000000 0.000000 0.000000 0.115482 
6.310000 0.000000 0.000179 0.000000 0.115482 
6.320000 0.000000 0.000000 0.000000 0.115482 
6.330000 0.000000 0.000163 0.000000 0.115482 
6.340000 0.000000 0.000000 0.000000 0.115482 
6.350000 0.000000 0.000147 0.000000 0.115482 
6.360000 0.000000 0.000000 0.000000 0.115482 
6.370000 0.000000 0.000131 0.000000 0.115482 
6.380000 0.000000 0.000000 0.000000 0.115482 
6.390000 0.000000 0.000115 0.000000 0.115482 
6.400000 0.000000 0.000000 0.000000 0.115482 
6.410000 0.000000 0.000100 0.000000 0.115482 
6.420000 0.000000 0.000000 0.000000 0.115482 
6.430000 0.000000 0.000084 0.000000 0.115482 
6.440000 0.000000 0.000000 0.000000 0.115482 
6.450000 0.000000 0.000069 0.000000 0.115482 
6.460000 0.000000 0.000000 0.000000 0.115482 
6.470000 0.000000 0.000054 0.000000 0.115482 
6.480000 0.000000 0.000000 0.000000 0.115482 
6.490000 0.000000 0.000039 0.000000 0.115482 
6.500000 0.000000 0.000000 0.000000 0.115482 
6.510000 0.000000 0.000025 0.000000 0.115482 
6.520000 0.000000 0.000000 0.000000 0.115482 
6.530000 0.000000 0.000010 0.000000 0.115482 
6.540000 0.000000 0.000000 0.000000 0.115482 
6.550000 0.000000 -0.000003 0.000000 0.115482 
6.560000 -0.000000 -0.000014 0.000000 0.115482 
6.570000 -0.000000 -0.000031 -0.001707 0.115482 
6.580000 -0.000000 -0.000055 -0.002375 0.115482 
6.590000 -0.000001 -0.000085 -0.003034 0.115482 
6.600000 -0.000002 -0.000122 -0.003683 0.115482 
6.610000 -0.000003 -0.000165 -0.004323 0.115482 
6.620000 -0.000005 -0.000215 -0.004953 0.115482 
6.630000 -0.000007 -0.000270 -0.005573 0.115482 
6.640000 -0.000010 -0.000332 -0.006183 0.115482 
6.650000 -0.000013 -0.000400 -0.006783 0.115482 
6.660000 -0.000017 -0.000474 -0.007372 0.115482 
6.670000 -0.000022 -0.000553 -0.007949 0.115482 
6.680000 -0.000027 -0.000638 -0.008516 0.115482 
6.690000 -0.000034 -0.000729 -0.009071 0.115482 
6.700000 -0.000041 -0.000825 -0.009615 0.115482 
6.710000 -0.000049 -0.000927 -0.010147 0.115482 
6.720000 -0.000058 -0.001033 -0.010667 0.115482 
6.730000 -0.000069 -0.001145 -0.011174 0.115482 
6.740000 -0.000080 -0.001262 -0.011669 0.115482 
6.750000 -0.000093 -0.001383 -0.012151 0.115482 
6.760000 -0.000107 -0.001509 -0.012621 0.115482 
6.770000 -0.000122 -0.001640 -0.013077 0.115482 
6.780000 -0.000138 -0.001775 -0.013520 0.115482 
6.790000 -0.000156 -0.001915 -0.013950 0.115482 
6.800000 -0.000175 -0.002059 -0.014366 0.115482 
6.810000 -0.000196 -0.002206 -0.014769 0.115482 
6.820000 -0.000218 -0.002358 -0.015157 0.115482 
6.830000 -0.000241 -0.002513 -0.015532 0.115482 
6.840000 -0.000266 -0.002672 -0.015892 0.115482 
6.850000 -0.000293 -0.002834 -0.016238 0.115482 
6.860000 -0.000321 -0.003000 -0.016570 0.115482 
6.870000 -0.000351 -0.003169 -0.016886 0.115482 
6.880000 -0.000383 -0.003341 -0.017188 0.115482 
6.890000 -0.000417 -0.003516 -0.017476 0.115482 
6.900000 -0.000452 -0.003693 -0.017748 0.115482 
6.910000 -0.000489 -0.003873 -0.018005 0.115482 
6.920000 -0.000527 -0.004056 -0.018247 0.115482 
6.930000 -0.000568 -0.004240 -0.018473 0.115482 
6.940000 -0.000610 -0.004427 -0.018685 0.115482 
6.950000 -0.000655 -0.004616 -0.018880 0.115482 
6.960000 -0.000701 -0.004807 -0.019060 0.115482 
6.970000 -0.000749 -0.004999 -0.019225 0.115482 
6.980000 -0.000799 -0.005193 -0.019374 0.115482 
6.990000 -0.000851 -0.005388 -0.019507 0.115482 
7.000000 -0.000905 -0.005584 -0.019624 0.115482 
7.010000 -0.000960 -0.005781 -0.019726 0.115482 
7.020000 -0.001018 -0.005979 -0.019811 0.115482 
7.030000 -0.001078 -0.006178 -0.019881 0.115482 
7.040000 -0.001140 -0.006377 -0.019935 0.115482 
7.050000 -0.001204 -0.006577 -0.019972 0.115482 
7.060000 -0.001269 -0.006777 -0.019994 0.115482 
7.070000 -0.001337 -0.006977 -0.020000 0.115482 
7.080000 -0.001407 -0.007177 -0.019990 0.115482 
7.090000 -0.001479 -0.007377 -0.019963 0.115482 
7.100000 -0.001552 -0.007576 -0.019921 0.115482 
7.110000 -0.001628 -0.007775 -0.019863 0.115482 
7.120000 -0.001706 -0.007972 -0.019789 0.115482 
7.130000 -0.001786 -0.008169 -0.019699 0.115482 
7.140000 -0.001867 -0.008365 -0.019593 0.115482 
7.150000 -0.001951 -0.008560 -0.019471 0.115482 
7.160000 -0.002037 -0.008753 -0.019333 0.115482 
7.170000 -0.002124 -0.008945 -0.019180 0.115482 
7.180000 -0.002214 -0.009135 -0.019011 0.115482 
7.190000 -0.002305 -0.009324 -0.018826 0.115482 
7.200000 -0.002398 -0.009510 -0.018626 0.115482 
7.210000 -0.002493 -0.009694 -0.018411 0.115482 
7.220000 -0.002590 -0.009876 -0.018180 0.115482 
7.230000 -0.002689 -0.010055 -0.017934 0.115482 
7.240000 -0.002790 -0.010232 -0.017672 0.115482 
7.250000 -0.002892 -0.010406 -0.017396 0.115482 
7.260000 -0.002996 -0.010577 -0.017104 0.115482 
7.270000 -0.003102 -0.010745 -0.016798 0.115482 
7.280000 -0.003209 -0.010910 -0.016477 0.115482 
7.290000 -0.003318 -0.011071 -0.016142 0.115482 
7.300000 -0.003429 -0.011229 -0.015792 0.115482 
7.310000 -0.003541 -0.011383 -0.015427 0.115482 
7.320000 -0.003655 -0.011534 -0.015049 0.115482 
7.330000 -0.003770 -0.011680 -0.014656 0.115482 
7.340000 -0.003887 -0.011823 -0.014250 0.115482 
7.350000 -0.004005 -0.011961 -0.013830 0.115482 
7.360000 -0.004125 -0.012095 -0.013396 0.115482 
7.370000 -0.004246 -0.012224 -0.012949 0.115482 
7.380000 -0.004368 -0.012349 -0.012489 0.115482 
7.390000 -0.004492 -0.012470 -0.012016 0.115482 
7.400000 -0.004616 -0.012585 -0.011530 0.115482 
7.410000 -0.004742 -0.012695 -0.011032 0.115482 
7.420000 -0.004869 -0.012800 -0.010521 0.115482 
7.430000 -0.004997 -0.012900 -0.009998 0.115482 
7.440000 -0.005126 -0.012995 -0.009462 0.115482 
7.450000 -0.005256 -0.013084 -0.008916 0.115482 
7.460000 -0.005387 -0.013168 -0.008357 0.115482 
7.470000 -0.005519 -0.013246 -0.007787 0.115482 
7.480000 -0.005651 -0.013318 -0.007206 0.115482 
7.490000 -0.005784 -0.013384 -0.006614 0.115482 
7.500000 -0.005918 -0.013444 -0.006012 0.115482 
7.510000 -0.006053 -0.013498 -0.005399 0.115482 
7.520000 -0.006188 -0.013546 -0.004776 0.115482 
7.530000 -0.006323 -0.013587 -0.004143 0.115482 
7.540000 -0.006459 -0.013622 -0.003500 0.115482 
7.550000 -0.006595 -0.013651 -0.002848 0.115482 
7.560000 -0.006732 -0.013672 -0.002187 0.115482 
7.570000 -0.006868 -0.013688 -0.001517 0.115482 
7.580000 -0.007005 -0.013696 -0.000838 0.115482 
7.590000 -0.007142 -0.013697 -0.000151 0.115482 
7.600000 -0.007279 -0.013692 0.000544 0.115482 
7.610000 -0.007416 -0.013680 0.001246 0.115482 
7.620000 -0.007553 -0.013660 0.001957 0.115482 
7.630000 -0.007689 -0.013633 0.002674 0.115482 
7.640000 -0.007826 -0.013599 0.003399 0.115482 
7.650000 -0.007962 -0.013558 0.004130 0.115482 
7.660000 -0.008097 -0.013509 0.004867 0.115482 
7.670000 -0.008232 -0.013453 0.005611 0.115482 
7.680000 -0.008367 -0.013390 0.006360 0.115482 
7.690000 -0.008501 -0.013318 0.007115 0.115482 
7.700000 -0.008634 -0.013240 0.007875 0.115482 
7.710000 -0.008766 -0.013153 0.008639 0.115482 
7.720000 -0.008898 -0.013059 0.009409 0.115482 
7.730000 -0.009029 -0.012957 0.010182 0.115482 
7.740000 -0.009158 -0.012848 0.010959 0.115482 
7.750000 -0.009287 -0.012730 0.011740 0.115482 
7.760000 -0.009414 -0.012605 0.012525 0.115482 
7.770000 -0.009540 -0.012472 0.013312 0.115482 
7.780000 -0.009665 -0.012331 0.014102 0.115482 
7.790000 -0.009788 -0.012182 0.014894 0.115482 
7.800000 -0.009910 -0.012025 0.015689 0.115482 
7.810000 -0.010030 -0.011860 0.016485 0.115482 
7.820000 -0.010149 -0.011688 0.017283 0.115482 
7.830000 -0.010266 -0.011507 0.018081 0.115482 
7.840000 -0.010381 -0.011318 0.018881 0.115482 
7.850000 -0.010494 -0.011121 0.019680 0.115482 
7.860000 -0.010605 -0.010916 0.020480 0.115482 
7.870000 -0.010714 -0.010703 0.021280 0.115482 
7.880000 -0.010821 -0.010483 0.022079 0.115482 
7.890000 -0.010926 -0.010254 0.022878 0.115482 
7.900000 -0.011029 -0.010017 0.023675 0.115482 
7.910000 -0.011129 -0.009772 0.024471 0.115482 
7.920000 -0.011227 -0.009520 0.025265 0.115482 
7.930000 -0.011322 -0.009259 0.026057 0.115482 
7.940000 -0.011414 -0.008991 0.026846 0.115482 
7.950000 -0.011504 -0.008714 0.027633 0.115482 
7.960000 -0.011591 -0.008430 0.028417 0.115482 
7.970000 -0.011676 -0.008138 0.029197 0.115482 
7.980000 -0.011757 -0.007839 0.029974 0.115482 
7.990000 -0.011835 -0.007531 0.030746 0.115482 
8.000000 -0.011911 -0.007216 0.031515 0.115482 
8.010000 -0.011983 -0.006893 0.032278 0.115482 
8.020000 -0.012052 -0.006563 0.033037 0.115482 
8.030000 -0.012117 -0.006225 0.033791 0.115482 
8.040000 -0.012180 -0.005879 0.034539 0.115482 
8.050000 -0.012239 -0.005527 0.035281 0.115482 
8.060000 -0.012294 -0.005167 0.036018 0.115482 
8.070000 -0.012345 -0.004799 0.036747 0.115482 
8.080000 -0.012393 -0.004424 0.037470 0.115482 
8.090000 -0.012438 -0.004042 0.038187 0.115482 
8.100000 -0.012478 -0.003654 0.038895 0.115482 
8.110000 -0.012515 -0.003258 0.039597 0.115482 
8.120000 -0.012547 -0.002855 0.040290 0.115482 
8.130000 -0.012576 -0.002445 0.040975 0.115482 
8.140000 -0.012600 -0.002028 0.041652 0.115482 
8.150000 -0.012620 -0.001605 0.042321 0.115482 
8.160000 -0.012637 -0.001175 0.042980 0.115482 
8.170000 -0.012648 -0.000739 0.043630 0.115482 
8.180000 -0.012656 -0.000296 0.044271 0.115482 
8.190000 -0.012659 0.000153 0.044902 0.115482 
8.200000 -0.012657 0.000608 0.045523 0.115711 
8.210000 -0.012651 0.001069 0.046133 0.116394 
8.220000 -0.012640 0.001537 0.046734 0.117086 
8.230000 -0.012625 0.002010 0.047324 0.117787 
8.240000 -0.012605 0.002489 0.047902 0.118497 
8.250000 -0.012580 0.002974 0.048470 0.119215 
8.260000 -0.012550 0.003464 0.049026 0.119942 
8.270000 -0.012516 0.003959 0.049571 0.120678 
8.280000 -0.012476 0.004461 0.050103 0.121421 
8.290000 -0.012431 0.004967 0.050624 0.122173 
8.300000 -0.012382 0.005478 0.051133 0.122932 
8.310000 -0.012327 0.005994 0.051629 0.123699 
8.320000 -0.012267 0.006515 0.052112 0.124473 
8.330000 -0.012202 0.007041 0.052582 0.125255 
8.340000 -0.012131 0.007572 0.053040 0.126044 
8.350000 -0.012056 0.008107 0.053484 0.126839 
8.360000 -0.011975 0.008646 0.053915 0.127642 
8.370000 -0.011888 0.009189 0.054332 0.128450 
8.380000 -0.011796 0.009736 0.054736 0.129265 
8.390000 -0.011699 0.010288 0.055126 0.130087 
8.400000 -0.011596 0.010843 0.055501 0.130913 
8.410000 -0.011488 0.011401 0.055863 0.131746 
8.420000 -0.011374 0.011963 0.056210 0.132584 
8.430000 -0.011254 0.012529 0.056542 0.133427 
8.440000 -0.011129 0.013097 0.056860 0.134275 
8.450000 -0.010998 0.013669 0.057164 0.135128 
8.460000 -0.010861 0.014244 0.057452 0.135985 
8.470000 -0.010719 0.014821 0.057726 0.136847 
8.480000 -0.010570 0.015401 0.057984 0.137713 
8.490000 -0.010416 0.015983 0.058227 0.138583 
8.500000 -0.010257 0.016567 0.058455 0.139456 
8.510000 -0.010091 0.017154 0.058667 0.140333 
8.520000 -0.009919 0.017743 0.058864 0.141213 
8.530000 -0.009742 0.018333 0.059046 0.142096 
8.540000 -0.009559 0.018925 0.059212 0.142982 
8.550000 -0.009369 0.019519 0.059362 0.143870 
8.560000 -0.009174 0.020114 0.059496 0.144760 
8.570000 -0.008973 0.020710 0.059615 0.145653 
8.580000 -0.008766 0.021307 0.059717 0.146547 
8.590000 -0.008553 0.021905 0.059804 0.147443 
8.600000 -0.008334 0.022504 0.059875 0.148340 
8.610000 -0.008109 0.023103 0.059930 0.149238 
8.620000 -0.007878 0.023703 0.059969 0.150137 
8.630000 -0.007641 0.024303 0.059992 0.151037 
8.640000 -0.007398 0.024903 0.059999 0.151936 
8.650000 -0.007149 0.025503 0.059990 0.152836 
8.660000 -0.006894 0.026103 0.059965 0.153736 
8.670000 -0.006633 0.026702 0.059925 0.154636 
8.680000 -0.006366 0.027300 0.059868 0.155535 
8.690000 -0.006093 0.027898 0.059795 0.156433 
8.700000 -0.005814 0.028495 0.059706 0.157330 
8.710000 -0.005529 0.029091 0.059601 0.158225 
8.720000 -0.005238 0.029686 0.059481 0.159119 
8.730000 -0.004941 0.030280 0.059345 0.160011 
8.740000 -0.004638 0.030872 0.059193 0.160902 
8.750000 -0.004329 0.031462 0.059025 0.161789 
8.760000 -0.004015 0.032050 0.058842 0.162675 
8.770000 -0.003694 0.032637 0.058643 0.163557 
8.780000 -0.003368 0.033221 0.058428 0.164437 
8.790000 -0.003036 0.033803 0.058199 0.165313 
8.800000 -0.002698 0.034383 0.057954 0.166186 
8.810000 -0.002354 0.034959 0.057694 0.167056 
8.820000 -0.002004 0.035534 0.057418 0.167921 
8.830000 -0.001649 0.036105 0.057128 0.168782 
8.840000 -0.001288 0.036673 0.056823 0.169639 
8.850000 -0.000921 0.037238 0.056503 0.170492 
8.860000 -0.000549 0.037800 0.056169 0.171339 
8.870000 -0.000171 0.038358 0.055820 0.172182 
8.880000 0.000000 0.000000 0.055457 0.173019 
8.890000 0.000000 0.000551 0.055079 0.173019 
8.900000 0.000000 0.000000 0.054688 0.173019 
8.910000 0.000000 0.000543 0.000000 0.173019 
8.920000 0.000000 0.000000 0.000000 0.173019 
8.930000 0.000000 0.000534 0.000000 0.173019 
8.940000 0.000000 0.000000 0.000000 0.173019 
8.950000 0.000000 0.000525 0.000000 0.173019 
8.960000 0.000000 0.000000 0.000000 0.173019 
8.970000 0.000000 0.000516 0.000000 0.173019 
8.980000 0.000000 0.000000 0.000000 0.173019 
8.990000 0.000000 0.000506 0.000000 0.173019 
9.000000 0.000000 0.000000 0.000000 0.173019 
9.010000 0.000000 0.000495 0.000000 0.173019 
9.020000 0.000000 0.000000 0.000000 0.173019 
9.030000 0.000000 0.000484 0.000000 0.173019 
9.040000 0.000000 0.000000 0.000000 0.173019 
9.050000 0.000000 0.000473 0.000000 0.173019 
9.060000 0.000000 0.000000 0.000000 0.173019 
9.070000 0.000000 0.000461 0.000000 0.173019 
9.080000 0.000000 0.000000 0.000000 0.173019 
9.090000 0.000000 0.000448 0.000000 0.173019 
9.100000 0.000000 0.000000 0.000000 0.173019 
9.110000 0.000000 0.000436 0.000000 0.173019 
9.120000 0.000000 0.000000 0.000000 0.173019 
9.130000 0.000000 0.000422 0.000000 0.173019 
9.140000 0.000000 0.000000 0.000000 0.173019 
9.150000 0.000000 0.000409 0.000000 0.173019 
9.160000 0.000000 0.000000 0.000000 0.173019 
9.170000 0.000000 0.000395 0.000000 0.173019 
9.180000 0.000000 0.000000 0.000000 0.173019 
9.190000 0.000000 0.000381 0.000000 0.173019 
9.200000 0.000000 0.000000 0.000000 0.173019 
9.210000 0.000000 0.000367 0.000000 0.173019 
9.220000 0.000000 0.000000 0.000000 0.173019 
9.230000 0.000000 0.000352 0.000000 0.173019 
9.240000 0.000000 0.000000 0.000000 0.173019 
9.250000 0.000000 0.000337 0.000000 0.173019 
9.260000 0.000000 0.000000 0.000000 0.173019 
9.270000 0.000000 0.000322 0.000000 0.173019 
9.280000 0.000000 0.000000 0.000000 0.173019 
9.290000 0.000000 0.000307 0.000000 0.173019 
9.300000 0.000000 0.000000 0.000000 0.173019 
9.310000 0.000000 0.000291 0.000000 0.173019 
9.320000 0.000000 0.000000 0.000000 0.173019 
9.330000 0.000000 0.000275 0.000000 0.173019 
9.340000 0.000000 0.000000 0.000000 0.173019 
9.350000 0.000000 0.000260 0.000000 0.173019 
9.360000 0.000000 0.000000 0.000000 0.173019 
9.370000 0.000000 0.000244 0.000000 0.173019 
9.380000 0.000000 0.000000 0.000000 0.173019 
9.390000 0.000000 0.000228 0.000000 0.173019 
9.400000 0.000000 0.000000 0.000000 0.173019 
9.410000 0.000000 0.000212 0.000000 0.173019 
9.420000 0.000000 0.000000 0.000000 0.173019 
9.430000 0.000000 0.000196 0.000000 0.173019 
9.440000 0.000000 0.000000 0.000000 0.173019 
9.450000 0.000000 0.000180 0.000000 0.173019 
9.460000 0.000000 0.000000 0.000000 0.173019 
9.470000 0.000000 0.000164 0.000000 0.173019 
9.480000 0.000000 0.000000 0.000000 0.173019 
9.490000 0.000000 0.000148 0.000000 0.173019 
9.500000 0.000000 0.000000 0.000000 0.173019 
9.510000 0.000000 0.000132 0.000000 0.173019 
9.520000 0.000000 0.000000 0.000000 0.173019 
9.530000 0.000000 0.000116 0.000000 0.173019 
9.540000 0.000000 0.000000 0.000000 0.173019 
9.550000 0.000000 0.000101 0.000000 0.173019 
9.560000 0.000000 0.000000 0.000000 0.173019 
9.570000 0.000000 0.000085 0.000000 0.173019 
9.580000 0.000000 0.000000 0.000000 0.173019 
9.590000 0.000000 0.000070 0.000000 0.173019 
9.600000 0.000000 0.000000 0.000000 0.173019 
9.610000 0.000000 0.000055 0.000000 0.173019 
9.620000 0.000000 0.000000 0.000000 0.173019 
9.630000 0.000000 0.000040 0.000000 0.173019 
9.640000 0.000000 0.000000 0.000000 0.173019 
9.650000 0.000000 0.000026 0.000000 0.173019 
9.660000 0.000000 0.000000 0.000000 0.173019 
9.670000 0.000000 0.000012 0.000000 0.173019 
9.680000 0.000000 0.000000 0.000000 0.173019 
9.690000 0.000000 -0.000002 0.000000 0.173019 
9.700000 -0.000000 -0.000012 0.000000 0.173019 
9.710000 -0.000000 -0.000028 -0.001600 0.173019 
9.720000 -0.000000 -0.000050 -0.002269 0.173019 
9.730000 -0.000001 -0.000080 -0.002929 0.173019 
9.740000 -0.000002 -0.000115 -0.003580 0.173019 
9.750000 -0.000003 -0.000158 -0.004222 0.173019 
9.760000 -0.000004 -0.000206 -0.004853 0.173019 
9.770000 -0.000007 -0.000261 -0.005475 0.173019 
9.780000 -0.000009 -0.000322 -0.006087 0.173019 
9.790000 -0.000012 -0.000389 -0.006688 0.173019 
9.800000 -0.000016 -0.000461 -0.007279 0.173019 
9.810000 -0.000021 -0.000540 -0.007858 0.173019 
9.820000 -0.000026 -0.000624 -0.008427 0.173019 
9.830000 -0.000032 -0.000714 -0.008984 0.173019 
9.840000 -0.000040 -0.000809 -0.009529 0.173019 
9.850000 -0.000048 -0.000910 -0.010063 0.173019 
9.860000 -0.000057 -0.001016 -0.010585 0.173019 
9.870000 -0.000067 -0.001127 -0.011094 0.173019 
9.880000 -0.000078 -0.001243 -0.011591 0.173019 
9.890000 -0.000091 -0.001363 -0.012075 0.173019 
9.900000 -0.000104 -0.001489 -0.012547 0.173019 
9.910000 -0.000119 -0.001619 -0.013005 0.173019 
9.920000 -0.000135 -0.001754 -0.013451 0.173019 
9.930000 -0.000153 -0.001892 -0.013883 0.173019 
9.940000 -0.000172 -0.002035 -0.014301 0.173019 
9.950000 -0.000192 -0.002182 -0.014706 0.173019 
9.960000 -0.000214 -0.002333 -0.015097 0.173019 
9.970000 -0.000237 -0.002488 -0.015473 0.173019 
9.980000 -0.000262 -0.002646 -0.015836 0.173019 
9.990000 -0.000289 -0.002808 -0.016184 0.173019 
10.000000 -0.000317 -0.002973 -0.016518 0.173019 


==> fig/converted_svg/radial_brushes_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radial_brushes_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{295.15064125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55343243)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{radial_brushes_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> fig/converted_svg/stewart_platform_actuation_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stewart_platform_actuation_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{340.1574707bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stewart_platform_actuation_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> fig/converted_svg/stewart_platform_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stewart_platform_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{340.1574707bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59382473)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stewart_platform_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

